On the Reconstruction of Geodesic Subspaces of $\mathbb{R}^N$

We consider the topological and geometric reconstruction of a geodesic subspace of $\mathbb{R}^N$ both from the \v{C}ech and Vietoris-Rips filtrations on a finite, Hausdorff-close, Euclidean sample. Our reconstruction technique leverages the intrinsic length metric induced by the geodesics on the subspace. We consider the distortion and convexity radius as our sampling parameters for a successful reconstruction. For a geodesic subspace with finite distortion and positive convexity radius, we guarantee a correct computation of its homotopy and homology groups from the sample. For geodesic subspaces of $\mathbb{R}^2$, we also devise an algorithm to output a homotopy equivalent geometric complex that has a very small Hausdorff distance to the unknown shape of interest.

==> Figures/nerve_1.tikz <==
 \begin{tikzpicture}[scale=2.0]
     %% Define the vertices
         \coordinate (v1) at (0,0);
	     \coordinate (v2) at (-2,-3);
	         \coordinate (v3) at (1,3);
		     \coordinate (v4) at (-4,-1);
		         \coordinate (v5) at (1,0.5);
			     \coordinate (v5) at (1,0.5);
			         \coordinate (v6) at (3,-2);

    %% Define the sample points
        \coordinate (x1) at (barycentric cs:v1=0.5,v2=0.5);
	    \coordinate (x2) at (barycentric cs:v1=0.25,v2=0.75);
	        \coordinate (x3) at (barycentric cs:v1=0.72,v2=.28);

    \coordinate (x4) at (barycentric cs:v2=0.65,v4=0.35);
        \coordinate (x5) at (barycentric cs:v2=0.4,v4=.6);
	    \coordinate (x6) at (barycentric cs:v2=0.05,v4=0.95);
	        \coordinate (x7) at (barycentric cs:v2=0.9,v4=.1);

    \coordinate (x8) at  (barycentric cs:v1=0.25,v4=0.75);
        \coordinate (x9) at  (barycentric cs:v1=0.75,v4=.25);
	    \coordinate (x10) at (barycentric cs:v1=0.5,v4=.5);

    \coordinate (x11) at (barycentric cs:v1=0.985,v3=0.015);
        \coordinate (x12) at (barycentric cs:v1=0.7,v3=0.3);
	    \coordinate (x13) at (barycentric cs:v1=0.43,v3=0.57);
	        \coordinate (x14) at (barycentric cs:v1=0.16,v3=0.84);

    \coordinate (x15) at (barycentric cs:v3=0.2,v5=0.8);

    \coordinate (x16) at (barycentric cs:v5=0.85,v6=0.15);
        \coordinate (x17) at (barycentric cs:v5=0.7,v6=0.3);
	    \coordinate (x18) at (barycentric cs:v5=0.55,v6=0.45);
	        \coordinate (x19) at (barycentric cs:v5=0.25,v6=0.75);
		    \coordinate (x20) at (barycentric cs:v5=0.1,v6=0.9);

    \foreach \i in {1,...,20}{
          \draw[fill=black!50,opacity=0.7] (x\i)
	        node[above,opacity=1,gray!90] {$x_{\i}$} circle (2pt);
		    }

    \draw[red!60,ultra thick,opacity=0.8]
        (x1)  -- (x3)
	    (x1)  -- (x2)
	        (x2)  -- (x7)
		    (x7)  -- (x4)
		        (x4)  -- (x5)
			    (x5)  -- (x6)
			        (x5)  -- (x8)
				    (x6)  -- (x8)
				        (x8)  -- (x10)
					    (x10) -- (x9)
					        (x9)  -- (x3)
						    (x9)  -- (x11)
						        (x3)  -- (x11)
							    (x11) -- (x12)
							        (x12) -- (x15)
								    (x12) -- (x13)
								        (x13) -- (x15)
									    (x13) -- (x14)
									        (x15) -- (x16)
										    (x16) -- (x17)
										        (x17) -- (x18)
											    (x16) to[bend right] (x18)
											        (x18) -- (x19)
												    (x19) -- (x20);

    \fill[fill=blue!20,opacity=0.7]
        (x12) -- (x13) -- (x15);

    \fill[fill=blue!20,opacity=0.7]
        (x16) -- (x17) -- (x18) to[bend left,bend angle=120] (x16);

  \end{tikzpicture}
  
